Elasticity Meets Continuous-Time: Map-Centric Dense 3D LiDAR SLAM

Map-centric SLAM utilizes elasticity as a means of loop closure. This approach reduces the cost of loop closure while still provides large-scale fusion-based dense maps, when compared to the trajectory-centric SLAM approaches. In this paper, we present a novel framework for 3D LiDAR-based map-centric SLAM. Having the advantages of a map-centric approach, our method exhibits new features to overcome the shortcomings of existing systems, associated with multi-modal sensor fusion and LiDAR motion distortion. This is accomplished through the use of a local Continuous-Time (CT) trajectory representation. Also, our surface resolution preservative matching algorithm and Wishart-based surfel fusion model enables non-redundant yet dense mapping. Furthermore, we present a robust metric loop closure model to make the approach stable regardless of where the loop closure occurs. Finally, we demonstrate our approach through both simulation and real data experiments using multiple sensor payload configurations and environments to illustrate its utility and robustness.

==> figures/patch_comp.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'patch_comp.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1265.31738281bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.53313022)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures/patch_comp.pdf}}%
    \put(0.19684007,0.16721246){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\fontsize{9pt}{1em} Side View}}}%
    \put(0.19860749,0.48333031){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\fontsize{9pt}{1em} Top View}}}%
    \put(0.25222976,0.01793617){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\fontsize{9pt}{1em} (a)}}}%
    \put(0.7614757,0.01589195){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\fontsize{9pt}{1em} (b)}}}%
    \put(0.65700101,0.1832362){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\fontsize{9pt}{1em} \textbf{\cred{a}}}}}%
    \put(0.65109687,0.34158158){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\fontsize{9pt}{1em} \textbf{\cred{b}}}}}%
    \put(0.82129688,0.33988805){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\fontsize{9pt}{1em} \textbf{\cred{c}}}}}%
    \put(0.82722427,0.17984915){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\fontsize{9pt}{1em} \textbf{\cred{d}}}}}%
    \put(0.95599958,0.1702001){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20915139\unitlength}\raggedright \end{minipage}}}%
  \end{picture}%
\endgroup%


==> figures/projected_patch.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'projected_patch.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{366.42855907bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.64327482)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures/projected_patch.pdf}}%
    \put(0.73430468,0.34087899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\fontsize{9pt}{1em} $\textbf{u}$}}}%
    \put(0.32987443,0.30693762){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\fontsize{9pt}{1em} $\textbf{u}'$}}}%
    \put(0.25604413,0.36468614){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\fontsize{9pt}{1em} $\delta\textbf{u}$}}}%
    \put(0.20929848,0.43778554){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\fontsize{9pt}{1em} $\mathcal{I}_{s}$}}}%
    \put(0.57115581,0.37857509){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\fontsize{9pt}{1em} $\mathcal{I}_{r}$}}}%
    \put(0.11720835,0.119803){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\fontsize{9pt}{1em} $[L_s]$}}}%
    \put(0.17325517,0.22506626){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\fontsize{9pt}{1em} $[C]$}}}%
    \put(0.79195405,0.14611892){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\fontsize{9pt}{1em} $[L_r]$}}}%
    \put(0.45868172,0.07996394){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\fontsize{9pt}{1em} ${^{L_d} \textbf{T}_{L_s}}$}}}%
    \put(0.06578377,0.19399899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\fontsize{9pt}{1em} ${^{L} \textbf{T}_{C}}$}}}%
  \end{picture}%
\endgroup%

